Efficient cyclic reduction for QBDs with rank structured blocks

We provide effective algorithms for solving block tridiagonal block Toeplitz systems with $m\times m$ quasiseparable blocks, as well as quadratic matrix equations with $m\times m$ quasiseparable coefficients, based on cyclic reduction and on the technology of rank-structured matrices. The algorithms rely on the exponential decay of the singular values of the off-diagonal submatrices generated by cyclic reduction. We provide a formal proof of this decay in the Markovian framework. The results of the numerical experiments that we report confirm a significant speed up over the general algorithms, already starting with the moderately small size $m\approx 10^2$.

==> tempi_CR.dat <==
%auto-ignore
100   6.16e-02   
200   1.91e-01       
400   1.55e+00        
800   9.76e+00     
1600   7.40e+01       
3200   5.83e+02       
6400   4.60e+03    
12800   3.91e+04


==> tempi_CR_band.dat <==
%auto-ignore
2 7.47e+01 
4 7.65e+01 
8 7.82e+01 
16 7.50e+01  
32 7.97e+01 
64 8.03e+01 
128 7.53e+01


==> tempi_H12.dat <==
%auto-ignore
100  2.04e-01   
200  4.70e-01   
400  1.36e+00     
800  3.05e+00     
1600  7.86e+00        
3200   2.00e+01     
6400   5.03e+01  
12800  1.25e+02


==> tempi_H12_band.dat <==
%auto-ignore
2  1.08e+01 
4 1.48e+01 
8  2.15e+01 
16  3.48e+01 
32  6.32e+01 
64  1.29e+02 
128  2.71e+02  


==> tempi_H16.dat <==
%auto-ignore
100   3.02e-01   
200   5.44e-01  
400   1.63e+00    
800   3.96e+00   
1600  1.05e+01     
3200  2.79e+01    
6400  7.10e+01      
12800  1.89e+02


==> tempi_H16_band.dat <==
%auto-ignore
2 1.58e+01 
4 1.92e+01 
8 2.81e+01 
16 4.99e+01 
32 9.40e+01 
64 1.97e+02 
128 4.01e+02  


==> tempi_H8.dat <==
%auto-ignore
100   1.92e-01      
200   4.08e-01       
400   1.09e+00        
800   2.32e+00        
1600   5.64e+00       
3200   1.37e+01       
6400   3.33e+01       
12800   8.06e+01


==> tempi_H8_band.dat <==
%auto-ignore
2 7.86e+00 
4  9.44e+00 
8  1.31e+01 
16  2.28e+01 
32  4.15e+01 
64  8.37e+01 
128  1.75e+02 

